Galois/monodromy groups for decomposing minimal problems in 3D reconstruction

We consider Galois/monodromy groups arising in computer vision applications, with a view towards building more efficient polynomial solvers. The Galois/monodromy group allows us to decide when a given problem decomposes into algebraic subproblems, and whether or not it has any symmetries. Tools from numerical algebraic geometry and computational group theory allow us to apply this framework to classical and novel reconstruction problems. We consider three classical cases--3-point absolute pose, 5-point relative pose, and 4-point homography estimation for calibrated cameras--where the decomposition and symmetries may be naturally understood in terms of the Galois/monodromy group. We then show how our framework can be applied to novel problems from absolute and relative pose estimation. For instance, we discover new symmetries for absolute pose problems involving mixtures of point and line features. We also describe a problem of estimating a pair of calibrated homographies between three images. For this problem of degree 64, we can reduce the degree to 16; the latter better reflecting the intrinsic difficulty of algebraically solving the problem. As a byproduct, we obtain new constraints on compatible homographies, which may be of independent interest.

==> Figs/4p2v/4p2v.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '4p2v.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{198.42519685bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64285714)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{4p2v.pdf}}%
    \put(0.09679433,0.1098441){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$C_1$\end{tabular}}}}%
    \put(0.8778511,0.11074437){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$C_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{4p2v.pdf}}%
    \put(0.47719084,0.03421369){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathtt{R}, \mathbf{t}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{4p2v.pdf}}%
  \end{picture}%
\endgroup%


==> Figs/4p2v/twisted_pair.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'twisted_pair.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{283.46456693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{twisted_pair.pdf}}%
    \put(0.00815796,0.21977956){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15449437\unitlength}\raggedright $[I \;|\; \mathbf{0}]$\end{minipage}}}%
    \put(0.32835783,0.21973389){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17602092\unitlength}\raggedright $[R \;|\; \mathbf{t}]$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{twisted_pair.pdf}}%
    \put(0.50661988,0.22676183){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$[I \;|\; \mathbf{0}]$\end{tabular}}}}%
    \put(0.74451866,0.05852795){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scriptsize \bigg[\mathrm{Rot}_{\mathbf{t}}(180^{\circ})R \;\big|\; \mathbf{t}\bigg]$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{twisted_pair.pdf}}%
    \put(0.04562844,0.3138218){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}${\scriptstyle \mathbf{x}}$\end{tabular}}}}%
    \put(0.25365528,0.29554397){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}${\scriptstyle \mathbf{y}}$\end{tabular}}}}%
    \put(0.59065678,0.31180327){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}${\scriptstyle \mathbf{x}}$\end{tabular}}}}%
    \put(0.80182522,0.29481939){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}${\scriptstyle \mathbf{y}}$\end{tabular}}}}%
    \put(0.80044845,0.16433941){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}${\scriptstyle \mathbf{y}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{twisted_pair.pdf}}%
    \put(0.79408894,0.39121099){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17602092\unitlength}\raggedright $[R \;|\; \mathbf{t}]$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{twisted_pair.pdf}}%
    \put(0.83787276,0.24138827){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}${\scriptstyle \alpha}$\end{tabular}}}}%
    \put(0.83791303,0.21216084){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}${\scriptstyle \alpha}$\end{tabular}}}}%
    \put(0.9598053,0.22580627){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$180^\circ$\end{tabular}}}}%
    \put(0.09894235,0.15391032){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07420676\unitlength}\raggedright \end{minipage}}}%
    \put(0.3609708,1.72367233){\makebox(0,0)[lt]{\begin{minipage}{0.30643566\unitlength}\raggedright \end{minipage}}}%
    \put(0.31881425,0.18139431){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2604108\unitlength}\raggedright \end{minipage}}}%
    \put(0.63104965,1.73665688){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.74791061\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{twisted_pair.pdf}}%
    \put(0.06958916,0.40013763){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scriptsize \mathbf{X}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{twisted_pair.pdf}}%
    \put(0.48943195,0.02607666){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\small \mathbf{X}'$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{twisted_pair.pdf}}%
    \put(0.61428417,0.40013763){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\small \mathbf{X}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{twisted_pair.pdf}}%
    \put(0.38802116,0.40295541){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0.46455716,0.40170337){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Psi_1(x)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{twisted_pair.pdf}}%
  \end{picture}%
\endgroup%

